Multi-level agent-based modeling - A literature survey

During last decade, multi-level agent-based modeling has received significant and dramatically increasing interest. In this article we present a comprehensive and structured review of literature on the subject. We present the main theoretical contributions and application domains of this concept, with an emphasis on social, flow, biological and biomedical models.

==> figures/pubperyear.dat <==
1996		1	1	0	0
1997		0	1	0	0
1998		5	6	6	6
1999		0	6	6	12
2000		3	9	3	15
2001		3	12	13	28
2002		1	13	20	48
2003		3	16	41	89
2004		2	18	28	117
2005		6	24	28	145
2006		5	29	36	181
2007		12	41	69	250
2008		11	52	67	317
2009		22	74	146	463
2010		21	95	168	631
2011		27	122	228	859
2012		33	155	306	1165
